The MASSIVE Survey. XVIII. Deep Wide-Field $K$-band Photometry and Local Scaling Relations for Massive Early-Type Galaxies

We present wide-field, deep $K$-band photometry of 98 luminous early-type galaxies (ETGs) from the MASSIVE survey based on observations taken with the WIRCam instrument on the Canada-France-Hawaii Telescope. Using these images, we extract accurate total $K$-band luminosities ($L_K$) and half-light radii ($R_e$) for this sample of galaxies. We use these new values to explore the size-luminosity and Faber-Jackson relations for massive ETGs. Within this volume-limited sample, we find clear evidence for curvature in both relations, indicating that the most luminous galaxies tend to have larger sizes and smaller velocity dispersions than expected from a simple power-law fit to less luminous galaxies. Our measured relations are qualitatively consistent with the most massive elliptical galaxies forming largely through dissipationless mergers. When the sample is separated into fast and slow rotators, we find the slow rotators to exhibit similar changes in slope with increasing $L_K$, suggesting that low-mass and high-mass slow rotators have different formation histories. The curvatures in the $R_e-L_K$ and $\sigma-L_K$ relations cancel, leading to a relation between dynamical mass and luminosity that is well described by a single power-law: $R_e\sigma^2 \propto {L_K}^b$ with $b \approx 1.2$. This is consistent with the tilt of the fundamental plane observed in lower mass elliptical galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
